Bayesian learning of Causal Structure and Mechanisms with GFlowNets and Variational Bayes

Bayesian causal structure learning aims to learn a posterior distribution over directed acyclic graphs (DAGs), and the mechanisms that define the relationship between parent and child variables. By taking a Bayesian approach, it is possible to reason about the uncertainty of the causal model. The notion of modelling the uncertainty over models is particularly crucial for causal structure learning since the model could be unidentifiable when given only a finite amount of observational data. In this paper, we introduce a novel method to jointly learn the structure and mechanisms of the causal model using Variational Bayes, which we call Variational Bayes-DAG-GFlowNet (VBG). We extend the method of Bayesian causal structure learning using GFlowNets to learn not only the posterior distribution over the structure, but also the parameters of a linear-Gaussian model. Our results on simulated data suggest that VBG is competitive against several baselines in modelling the posterior over DAGs and mechanisms, while offering several advantages over existing methods, including the guarantee to sample acyclic graphs, and the flexibility to generalize to non-linear causal mechanisms.

==> aistats_appendix/n20/auroc.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.848722275795564,0.7588799626848843,0.7402769964823535,0.968549989769204,0.9676607288214432,0.9104292879942676,0.8980641407203908,0.7327777519435514,0.6606535186654569,0.5820675762379227
0.25,0.7897408069458631,0.6997937831656953,0.6921562187294035,0.9458872824220848,0.9481700272779524,0.8587270973963355,0.8351703284090624,0.698734672914866,0.6342485209895924,0.5381635989750619
0.75,0.8844438939806789,0.8020424101373707,0.818865350795615,0.9718959344376328,0.9718034937251678,0.9352877233507711,0.9570071941395532,0.7801217876863232,0.6901114949373361,0.6136931281350346


==> aistats_appendix/n20/shd.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,36.774,57.802,131.68099999999998,41.65792465209961,41.59600830078125,20.117,52.870000000000005,33.524,73.35599899291992,105.5989990234375
0.25,23.335,50.37025,113.0065,38.936699867248535,39.00469970703125,13.515,45.53875,31.7535,63.54949951171875,102.44124984741212
0.75,53.319,66.9615,150.72375,47.20046806335449,47.69418716430664,28.041,60.444,36.37775,81.97700309753418,108.50125122070311


==> aistats_appendix/n5/auroc.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1.0,0.9486842105263158,1.0,0.9649122807017544,0.9649122807017544,1.0,0.9790476190476189,0.8750000000000001,0.9407894736842106,0.6425438596491229
0.25,0.8602941176470588,0.731829573934837,0.9736842105263156,0.9100140056022408,0.9100140056022408,0.9385795985060691,0.8543233082706767,0.8056308049535604,0.8161549707602339,0.5230263157894737
0.75,1.0,0.9885714285714285,1.0,0.9838659147869675,0.9838659147869675,1.0,1.0,0.98,1.0,0.7449999999999999


==> aistats_appendix/n5/shd.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1.009,3.9050000000000002,2.089,3.584135890007019,3.573102831840515,0.1375,2.2165,2.8955,1.1559999883174896,6.043999910354614
0.25,0.058,3.40375,1.366,2.8229227662086487,2.8236727714538574,0.00525,1.71925,1.291,0.5712499916553497,4.764750003814697
0.75,1.888,4.88325,2.96,4.415592312812805,4.425966262817384,1.83575,4.5634999999999994,3.9885,3.3739999532699585,6.710499882698059


==> aistats_appendix/sachs/auroc.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.5001414027149321,0.4819004524886878,0.5192307692307693,0.5231900452488689,0.526725113122172,0.5257352941176471,0.526725113122172,0.5014140271493214,0.5277149321266968,0.5339366515837104
0.25,0.47440610859728505,0.42993495475113125,0.4158653846153847,0.5124434389140271,0.5185944570135747,0.4759615384615384,0.5141402714932127,0.4968891402714932,0.4909502262443439,0.4736990950226245
0.75,0.5298359728506787,0.5600254524886878,0.6046380090497738,0.5316742081447965,0.534643665158371,0.5526018099547512,0.5383201357466063,0.5130090497737556,0.5885180995475114,0.591628959276018


==> aistats_appendix/sachs/e-shd.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,22.4795,41.9685,46.153,17.309600830078125,17.329877853393555,18.01,23.063000000000002,20.684,23.91200065612793,31.665000915527344
0.25,21.45175,23.729,42.408500000000004,17.160655975341797,17.175519943237305,17.922,23.03825,20.6455,23.375999450683594,31.34199905395508
0.75,23.38025,45.57775,47.5065,17.546682357788086,17.55069398880005,18.075,23.0935,20.7325,25.281999588012695,33.104000091552734


==> results_aistats/n20/auroc.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.848722275795564,0.5543663390755951,0.968549989769204,0.9676607288214432,0.9104292879942676,0.8980641407203908,0.7327777519435514,0.6606535186654569,0.5820675762379227
0.25,0.7897408069458631,0.4683790021644398,0.9458872824220848,0.9481700272779524,0.8587270973963355,0.8351703284090624,0.698734672914866,0.6342485209895924,0.5381635989750619
0.75,0.8844438939806789,0.6470093299478602,0.9718959344376328,0.9718034937251678,0.9352877233507711,0.9570071941395532,0.7801217876863232,0.6901114949373361,0.6136931281350346


==> results_aistats/n20/mse_theta.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0887702703475952,0.1446686777960775,2.249867078292197,2.234216098012502,0.0535758923689534,0.09165448322892181,0.11781033501029015,0.6253827810287476,0.15952271223068235
0.25,0.0406550541520118,0.12942897051163899,2.0338086074717587,2.058745439120192,0.0369101077197152,0.0638908380642533,0.11041909828782077,0.5905736833810806,0.14928471669554708
0.75,0.1258306503295898,0.19888810966285314,2.5259545135517514,2.5251677598291042,0.0746190966652697,0.122601643204689,0.1360258348286152,0.6759291887283325,0.18183442950248713


==> results_aistats/n20/nll.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1030.1591848095295,2227.3284324218407,1042.9563194764407,1056.188959023485,1004.2990034403334,724.3753652347532,3696.770425513835,2384.6245198856823,6065.183914069807
0.25,807.8079905312406,1965.8241745326172,973.6532869134896,978.0323446060039,800.6772912322527,629.7697225928944,3039.656181452564,1834.1142456896596,4414.865421501658
0.75,1407.8634113355502,2898.872218069247,1226.7492626817398,1340.410737544056,1070.775059651004,958.339062339754,5754.652706282521,3414.3896498178815,9407.75836332294


==> results_aistats/n20/shd.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,36.774,167.13400000000001,41.65792465209961,41.59600830078125,20.117,52.870000000000005,33.524,73.35599899291992,105.5989990234375
0.25,23.335,161.533,38.936699867248535,39.00469970703125,13.515,45.53875,31.7535,63.54949951171875,102.44124984741212
0.75,53.319,168.3345,47.20046806335449,47.69418716430664,28.041,60.444,36.37775,81.97700309753418,108.50125122070311


==> results_aistats/n5/auroc.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1.0,1.0,0.9649122807017544,0.9649122807017544,1.0,0.9790476190476189,0.8750000000000001,0.9407894736842106,0.6425438596491229
0.25,0.8602941176470588,0.9736842105263156,0.9100140056022408,0.9100140056022408,0.9385795985060691,0.8543233082706767,0.8056308049535604,0.8161549707602339,0.5230263157894737
0.75,1.0,1.0,0.9838659147869675,0.9838659147869675,1.0,1.0,0.98,1.0,0.7449999999999999


==> results_aistats/n5/edge_mse.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0110605943498997,0.0271562506328701,0.096629281677827,0.09681289846294591,0.010469763988754651,0.0611058238525031,0.13141715130508813,0.061115903006686206,0.2526879053750482
0.25,0.0050371115107502,0.0066851458172726,0.07656360688289288,0.07702414795961185,0.005043943534255375,0.036668353841108725,0.0647861903523982,0.0066716517060919495,0.19487976714657126
0.75,0.0846569311886056,0.0601476455073386,0.1341340568166435,0.133181739196311,0.0622890338988662,0.14703592360198262,0.20734371104276655,0.15718624396218225,0.3605451213927703


==> results_aistats/n5/markov_mse.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0292033505164933,0.0424747574593798,0.19602937184365454,0.1939152084098757,0.03803453776295395,0.0128605828197633,0.1735021493310226,0.05244627230276975,0.18895644797549954
0.25,0.0141063469994667,0.0098861542670441,0.1460203194115731,0.14621127652244742,0.020009561375194725,0.005519255749836325,0.06758721485623563,0.019592095979286725,0.1116756611352528
0.75,0.1231095357288824,0.062966020192014,0.2941005426609471,0.29391075744386397,0.09462378332698473,0.02270279533986525,0.31522488178274466,0.0983298434277944,0.2193564387950027


==> results_aistats/n5/mse_theta.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0058907871134579,0.0032161292270287,0.8556220796359213,0.8599777985712711,0.00364088878675575,0.059099813923239645,0.1187331415712833,3.2041289806365967,0.33549706637859344
0.25,0.0026655583642423,0.0014154317964202,0.7514389447582078,0.744487578371018,0.0024471023915504254,0.03335097245872018,0.03873005136847488,2.3555328845977783,0.23775262013077736
0.75,0.1109323799610138,0.0193588042175515,0.9977717206925638,0.9964911681379182,0.049605714589365225,0.15555311739444733,0.2563793510198593,3.8798767924308777,0.4647316560149193


==> results_aistats/n5/nll.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,140.95084430754355,139.56324695567946,146.6063792428662,146.6979545374111,143.273197108034,139.61837330886522,154.24724541861636,144.63609359389383,597.1486239516043
0.25,133.30941476943494,132.22919899315147,136.56051227552638,136.56051227552638,134.45244347029106,132.59229450871732,138.5179173768933,134.85505049230437,385.557799144021
0.75,153.9098598779919,145.4562988214638,155.25694242695494,154.34285274060136,149.04960675752682,144.92785525545176,210.7508556687385,197.62245374579896,972.2321787871327


==> results_aistats/n5/path_mse.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0120623652865713,0.0104681297452204,0.0900903145833647,0.0906327145445974,0.020359905314445703,0.07284249524852895,0.16345719315477442,0.019220790518881647,0.2888859691067575
0.25,0.0080172856952815,0.0053196243803894,0.07014205354337852,0.0703264514911649,0.010298705713145076,0.0446558401003762,0.08499190642642698,0.011271864791181575,0.2133637761595992
0.75,0.0618929486224097,0.0307133047713236,0.14822011890431952,0.14816737494279425,0.06119587846225925,0.17303990164772112,0.2410574333094773,0.12585069425097167,0.4163087650854189


==> results_aistats/n5/shd.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1.009,2.089,3.584135890007019,3.573102831840515,0.1375,2.2165,2.8955,1.1559999883174896,6.043999910354614
0.25,0.058,1.366,2.8229227662086487,2.8236727714538574,0.00525,1.71925,1.291,0.5712499916553497,4.764750003814697
0.75,1.888,2.96,4.415592312812805,4.425966262817384,1.83575,4.5634999999999994,3.9885,3.3739999532699585,6.710499882698059


==> results_aistats/sachs/auroc.csv <==
,VBG,JSP,DiBS,DiBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.5001414027149321,0.5192307692307693,0.5231900452488689,0.526725113122172,0.5257352941176471,0.526725113122172,0.5014140271493214,0.5277149321266968,0.5339366515837104
0.25,0.47440610859728505,0.4158653846153847,0.5124434389140271,0.5185944570135747,0.4759615384615384,0.5141402714932127,0.4968891402714932,0.4909502262443439,0.4736990950226245
0.75,0.5298359728506787,0.6046380090497738,0.5316742081447965,0.534643665158371,0.5526018099547512,0.5383201357466063,0.5130090497737556,0.5885180995475114,0.591628959276018


==> results_aistats/sachs/e-shd.csv <==
,VBG,JSP,DiBS,DiBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,22.4795,46.153,17.309600830078125,17.329877853393555,18.01,23.063000000000002,20.684,23.91200065612793,31.665000915527344
0.25,21.45175,42.408500000000004,17.160655975341797,17.175519943237305,17.922,23.03825,20.6455,23.375999450683594,31.34199905395508
0.75,23.38025,47.5065,17.546682357788086,17.55069398880005,18.075,23.0935,20.7325,25.281999588012695,33.104000091552734


==> results_aistats_camera/n20/auroc.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.848722275795564,0.7402769964823535,0.968549989769204,0.9676607288214432,0.9104292879942676,0.8980641407203908,0.7327777519435514,0.6606535186654569,0.5820675762379227
0.25,0.7897408069458631,0.6921562187294035,0.9458872824220848,0.9481700272779524,0.8587270973963355,0.8351703284090624,0.698734672914866,0.6342485209895924,0.5381635989750619
0.75,0.8844438939806789,0.818865350795615,0.9718959344376328,0.9718034937251678,0.9352877233507711,0.9570071941395532,0.7801217876863232,0.6901114949373361,0.6136931281350346


==> results_aistats_camera/n20/mse_theta.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0887702703475952,0.1290783515064884,2.249867078292197,2.234216098012502,0.0535758923689534,0.09165448322892181,0.11781033501029015,0.6253827810287476,0.15952271223068235
0.25,0.0406550541520118,0.08636740217436283,2.0338086074717587,2.058745439120192,0.0369101077197152,0.0638908380642533,0.11041909828782077,0.5905736833810806,0.14928471669554708
0.75,0.1258306503295898,0.16726862494739966,2.5259545135517514,2.5251677598291042,0.0746190966652697,0.122601643204689,0.1360258348286152,0.6759291887283325,0.18183442950248713


==> results_aistats_camera/n20/nll.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1030.1591848095295,1707.8888590114393,1042.9563194764407,1056.188959023485,1004.2990034403334,724.3753652347532,3696.770425513835,2384.6245198856823,6065.183914069807
0.25,807.8079905312406,1085.9057803035175,973.6532869134896,978.0323446060039,800.6772912322527,629.7697225928944,3039.656181452564,1834.1142456896596,4414.865421501658
0.75,1407.8634113355502,2136.3867626857887,1226.7492626817398,1340.410737544056,1070.775059651004,958.339062339754,5754.652706282521,3414.3896498178815,9407.75836332294


==> results_aistats_camera/n20/shd.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,36.774,131.68099999999998,41.65792465209961,41.59600830078125,20.117,52.870000000000005,33.524,73.35599899291992,105.5989990234375
0.25,23.335,113.0065,38.936699867248535,39.00469970703125,13.515,45.53875,31.7535,63.54949951171875,102.44124984741212
0.75,53.319,150.72375,47.20046806335449,47.69418716430664,28.041,60.444,36.37775,81.97700309753418,108.50125122070311


==> results_aistats_camera/n5/auroc.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1.0,1.0,0.9649122807017544,0.9649122807017544,1.0,0.9790476190476189,0.8750000000000001,0.9407894736842106,0.6425438596491229
0.25,0.9801065162907268,0.9736842105263156,0.9100140056022408,0.9100140056022408,0.9385795985060691,0.8543233082706767,0.8056308049535604,0.8161549707602339,0.5230263157894737
0.75,1.0,1.0,0.9838659147869675,0.9838659147869675,1.0,1.0,0.98,1.0,0.7449999999999999


==> results_aistats_camera/n5/edge_mse.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.04373281073502815,0.0271562506328701,0.096629281677827,0.09681289846294591,0.010469763988754651,0.0611058238525031,0.13141715130508813,0.061115903006686206,0.2526879053750482
0.25,0.029569384987775876,0.0066851458172726,0.07656360688289288,0.07702414795961185,0.005043943534255375,0.036668353841108725,0.0647861903523982,0.0066716517060919495,0.19487976714657126
0.75,0.07578762090516247,0.0601476455073386,0.1341340568166435,0.133181739196311,0.0622890338988662,0.14703592360198262,0.20734371104276655,0.15718624396218225,0.3605451213927703


==> results_aistats_camera/n5/markov_mse.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.08937094890573599,0.0424747574593798,0.19602937184365454,0.1939152084098757,0.03803453776295395,0.0128605828197633,0.1735021493310226,0.05244627230276975,0.18895644797549954
0.25,0.0415543085212002,0.0098861542670441,0.1460203194115731,0.14621127652244742,0.020009561375194725,0.005519255749836325,0.06758721485623563,0.019592095979286725,0.1116756611352528
0.75,0.13065464911602592,0.062966020192014,0.2941005426609471,0.29391075744386397,0.09462378332698473,0.02270279533986525,0.31522488178274466,0.0983298434277944,0.2193564387950027


==> results_aistats_camera/n5/mse_theta.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.02119376044720405,0.0032161292270287,0.8556220796359213,0.8599777985712711,0.00364088878675575,0.059099813923239645,0.1187331415712833,3.2041289806365967,0.33549706637859344
0.25,0.012813580920919726,0.0014154317964202,0.7514389447582078,0.744487578371018,0.0024471023915504254,0.03335097245872018,0.03873005136847488,2.3555328845977783,0.23775262013077736
0.75,0.033656603656709125,0.0193588042175515,0.9977717206925638,0.9964911681379182,0.049605714589365225,0.15555311739444733,0.2563793510198593,3.8798767924308777,0.4647316560149193


==> results_aistats_camera/n5/nll.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,145.3183702402439,139.56324695567946,146.6063792428662,146.6979545374111,143.273197108034,139.61837330886522,154.24724541861636,144.63609359389383,597.1486239516043
0.25,134.97536550126108,132.22919899315147,136.56051227552638,136.56051227552638,134.45244347029106,132.59229450871732,138.5179173768933,134.85505049230437,385.557799144021
0.75,152.50927550553936,145.4562988214638,155.25694242695494,154.34285274060136,149.04960675752682,144.92785525545176,210.7508556687385,197.62245374579896,972.2321787871327


==> results_aistats_camera/n5/path_mse.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.03467988811487275,0.0104681297452204,0.0900903145833647,0.0906327145445974,0.020359905314445703,0.07284249524852895,0.16345719315477442,0.019220790518881647,0.2888859691067575
0.25,0.0166952353244697,0.0053196243803894,0.07014205354337852,0.0703264514911649,0.010298705713145076,0.0446558401003762,0.08499190642642698,0.011271864791181575,0.2133637761595992
0.75,0.05076901499891008,0.0307133047713236,0.14822011890431952,0.14816737494279425,0.06119587846225925,0.17303990164772112,0.2410574333094773,0.12585069425097167,0.4163087650854189


==> results_aistats_camera/n5/shd.csv <==
,VBG,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1.8295,2.089,3.584135890007019,3.573102831840515,0.1375,2.2165,2.8955,1.1559999883174896,6.043999910354614
0.25,1.3405,1.366,2.8229227662086487,2.8236727714538574,0.00525,1.71925,1.291,0.5712499916553497,4.764750003814697
0.75,2.75625,2.96,4.415592312812805,4.425966262817384,1.83575,4.5634999999999994,3.9885,3.3739999532699585,6.710499882698059


==> results_aistats_camera/n50/auroc.csv <==
,VBG,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.5040000202097737,0.7014764963945198,0.99808571783318,0.9974857141105348,0.7677954937766875,0.9965324564682916,0.944045644041375,0.6710400643442417,0.5205248175403531
0.25,0.49565702922404886,0.6543967334341514,0.9958707900958812,0.9963510657957645,0.6933287489971766,0.9951621918622309,0.9259069757997115,0.6435639997117673,0.5045563097033685
0.75,0.5130073885455758,0.7360857572918919,0.9988865864294436,0.9989690462352556,0.7744376278118609,0.9976890018936752,0.9584212630900603,0.7007672764227642,0.5698964763528931


==> results_aistats_camera/n50/e-shd.csv <==
,VBG,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,51.013999999999996,734.7535,61.967098236083984,66.31126403808594,45.306,163.68349999999998,32.187,192.88999938964844,469.1669921875
0.25,42.76925,620.1985,48.1128568649292,51.52704906463623,30.306,158.58625,27.75475,184.7989959716797,452.10198974609375
0.75,54.03325,872.4905,71.06871223449707,73.77868461608887,47.991,168.452,36.65125,208.2030029296875,475.7659912109375


==> results_aistats_camera/n50/mse_theta.csv <==
,VBG,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.036595121026039124,0.02556170637327969,2.38247342950423,2.380507461255197,0.020030155002284177,0.0041713842656463385,0.015161383431404829,0.5175371170043945,0.036513637751340866
0.25,0.031003229785710573,0.02249937277443454,2.2069611048277515,2.1541303343380975,0.015060559661600198,0.003466279769781977,0.012293780222535132,0.4719402492046356,0.03075181320309639
0.75,0.03782805893570185,0.03620330254734202,2.454462026571675,2.469999427893459,0.021216353576470077,0.005674616899341345,0.01757684350013733,0.5583549737930298,0.037807438522577286


==> results_aistats_camera/n50/nll.csv <==
,VBG,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,12407.359674852069,8286.632554884318,1982.6699713296787,2022.6545885315757,2859.0439003838524,1602.6150733570332,2960.78617295145,4601.687944453779,7319.501341078112
0.25,8525.891105738501,6964.465086868338,1813.1782283700913,1838.3300304723184,2658.8809434875207,1576.6924237255057,2474.180191957179,4301.144140641654,5875.004060818272
0.75,17849.77584291838,9162.63569844827,2119.83356716038,2208.4618593377472,2963.051491068638,1641.797026545441,3772.083207936529,5262.268760727027,8682.933978343443


==> results_aistats_camera/sachs/auroc.csv <==
,VBG,JSP,DiBS,DiBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.5141402714932126,0.5192307692307693,0.5231900452488689,0.526725113122172,0.5257352941176471,0.526725113122172,0.5014140271493214,0.5277149321266968,0.5339366515837104
0.25,0.5048076923076923,0.4158653846153847,0.5124434389140271,0.5185944570135747,0.4759615384615384,0.5141402714932127,0.4968891402714932,0.4909502262443439,0.4736990950226245
0.75,0.5180995475113123,0.6046380090497738,0.5316742081447965,0.534643665158371,0.5526018099547512,0.5383201357466063,0.5130090497737556,0.5885180995475114,0.591628959276018


==> results_aistats_camera/sachs/e-shd.csv <==
,VBG,JSP,DiBS,DiBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,19.917,46.153,17.309600830078125,17.329877853393555,18.01,23.063000000000002,20.684,23.91200065612793,31.665000915527344
0.25,19.458,42.408500000000004,17.160655975341797,17.175519943237305,17.922,23.03825,20.6455,23.375999450683594,31.34199905395508
0.75,20.349,47.5065,17.546682357788086,17.55069398880005,18.075,23.0935,20.7325,25.281999588012695,33.104000091552734


==> results_aistats_camera_appendix/n20/auroc.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.848722275795564,0.7588799626848843,0.7402769964823535,0.968549989769204,0.9676607288214432,0.9104292879942676,0.8980641407203908,0.7327777519435514,0.6606535186654569,0.5820675762379227
0.25,0.7897408069458631,0.6997937831656953,0.6921562187294035,0.9458872824220848,0.9481700272779524,0.8587270973963355,0.8351703284090624,0.698734672914866,0.6342485209895924,0.5381635989750619
0.75,0.8844438939806789,0.8020424101373707,0.818865350795615,0.9718959344376328,0.9718034937251678,0.9352877233507711,0.9570071941395532,0.7801217876863232,0.6901114949373361,0.6136931281350346


==> results_aistats_camera_appendix/n20/mse_theta.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0887702703475952,0.30459791549159354,0.1290783515064884,2.249867078292197,2.234216098012502,0.0535758923689534,0.09165448322892181,0.11781033501029015,0.6253827810287476,0.15952271223068235
0.25,0.0406550541520118,0.2666261250393142,0.08636740217436283,2.0338086074717587,2.058745439120192,0.0369101077197152,0.0638908380642533,0.11041909828782077,0.5905736833810806,0.14928471669554708
0.75,0.1258306503295898,0.34383838604148065,0.16726862494739966,2.5259545135517514,2.5251677598291042,0.0746190966652697,0.122601643204689,0.1360258348286152,0.6759291887283325,0.18183442950248713


==> results_aistats_camera_appendix/n20/nll.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1030.1591848095295,67488.99713625063,1707.8888590114393,1042.9563194764407,1056.188959023485,1004.2990034403334,724.3753652347532,3696.770425513835,2384.6245198856823,6065.183914069807
0.25,807.8079905312406,23683.676325379856,1085.9057803035175,973.6532869134896,978.0323446060039,800.6772912322527,629.7697225928944,3039.656181452564,1834.1142456896596,4414.865421501658
0.75,1407.8634113355502,103144.91609862456,2136.3867626857887,1226.7492626817398,1340.410737544056,1070.775059651004,958.339062339754,5754.652706282521,3414.3896498178815,9407.75836332294


==> results_aistats_camera_appendix/n20/shd.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,36.774,57.802,131.68099999999998,41.65792465209961,41.59600830078125,20.117,52.870000000000005,33.524,73.35599899291992,105.5989990234375
0.25,23.335,50.37025,113.0065,38.936699867248535,39.00469970703125,13.515,45.53875,31.7535,63.54949951171875,102.44124984741212
0.75,53.319,66.9615,150.72375,47.20046806335449,47.69418716430664,28.041,60.444,36.37775,81.97700309753418,108.50125122070311


==> results_aistats_camera_appendix/n5/auroc.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1.0,0.9486842105263158,1.0,0.9649122807017544,0.9649122807017544,1.0,0.9790476190476189,0.8750000000000001,0.9407894736842106,0.6425438596491229
0.25,0.9801065162907268,0.731829573934837,0.9736842105263156,0.9100140056022408,0.9100140056022408,0.9385795985060691,0.8543233082706767,0.8056308049535604,0.8161549707602339,0.5230263157894737
0.75,1.0,0.9885714285714285,1.0,0.9838659147869675,0.9838659147869675,1.0,1.0,0.98,1.0,0.7449999999999999


==> results_aistats_camera_appendix/n5/edge_mse.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.04373281073502815,0.09382992211974175,0.0271562506328701,0.096629281677827,0.09681289846294591,0.010469763988754651,0.0611058238525031,0.13141715130508813,0.061115903006686206,0.2526879053750482
0.25,0.029569384987775876,0.053917663958901546,0.0066851458172726,0.07656360688289288,0.07702414795961185,0.005043943534255375,0.036668353841108725,0.0647861903523982,0.0066716517060919495,0.19487976714657126
0.75,0.07578762090516247,0.2170379969731396,0.0601476455073386,0.1341340568166435,0.133181739196311,0.0622890338988662,0.14703592360198262,0.20734371104276655,0.15718624396218225,0.3605451213927703


==> results_aistats_camera_appendix/n5/markov_mse.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.08937094890573599,0.0233820231880316,0.0424747574593798,0.19602937184365454,0.1939152084098757,0.03803453776295395,0.0128605828197633,0.1735021493310226,0.05244627230276975,0.18895644797549954
0.25,0.0415543085212002,0.010791484616598526,0.0098861542670441,0.1460203194115731,0.14621127652244742,0.020009561375194725,0.005519255749836325,0.06758721485623563,0.019592095979286725,0.1116756611352528
0.75,0.13065464911602592,0.035040811974022396,0.062966020192014,0.2941005426609471,0.29391075744386397,0.09462378332698473,0.02270279533986525,0.31522488178274466,0.0983298434277944,0.2193564387950027


==> results_aistats_camera_appendix/n5/mse_theta.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.02119376044720405,0.5672621702110026,0.0032161292270287,0.8556220796359213,0.8599777985712711,0.00364088878675575,0.059099813923239645,0.1187331415712833,3.2041289806365967,0.33549706637859344
0.25,0.012813580920919726,0.42682813718661383,0.0014154317964202,0.7514389447582078,0.744487578371018,0.0024471023915504254,0.03335097245872018,0.03873005136847488,2.3555328845977783,0.23775262013077736
0.75,0.033656603656709125,0.7415776374642368,0.0193588042175515,0.9977717206925638,0.9964911681379182,0.049605714589365225,0.15555311739444733,0.2563793510198593,3.8798767924308777,0.4647316560149193


==> results_aistats_camera_appendix/n5/nll.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,145.3183702402439,963.5045492936192,139.56324695567946,146.6063792428662,146.6979545374111,143.273197108034,139.61837330886522,154.24724541861636,144.63609359389383,597.1486239516043
0.25,134.97536550126108,648.9862159807193,132.22919899315147,136.56051227552638,136.56051227552638,134.45244347029106,132.59229450871732,138.5179173768933,134.85505049230437,385.557799144021
0.75,152.50927550553936,1162.2281311764787,145.4562988214638,155.25694242695494,154.34285274060136,149.04960675752682,144.92785525545176,210.7508556687385,197.62245374579896,972.2321787871327


==> results_aistats_camera_appendix/n5/path_mse.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.03467988811487275,0.113910107988978,0.0104681297452204,0.0900903145833647,0.0906327145445974,0.020359905314445703,0.07284249524852895,0.16345719315477442,0.019220790518881647,0.2888859691067575
0.25,0.0166952353244697,0.06563957581373409,0.0053196243803894,0.07014205354337852,0.0703264514911649,0.010298705713145076,0.0446558401003762,0.08499190642642698,0.011271864791181575,0.2133637761595992
0.75,0.05076901499891008,0.2321038865490577,0.0307133047713236,0.14822011890431952,0.14816737494279425,0.06119587846225925,0.17303990164772112,0.2410574333094773,0.12585069425097167,0.4163087650854189


==> results_aistats_camera_appendix/n5/shd.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1.8295,3.9050000000000002,2.089,3.584135890007019,3.573102831840515,0.1375,2.2165,2.8955,1.1559999883174896,6.043999910354614
0.25,1.3405,3.40375,1.366,2.8229227662086487,2.8236727714538574,0.00525,1.71925,1.291,0.5712499916553497,4.764750003814697
0.75,2.75625,4.88325,2.96,4.415592312812805,4.425966262817384,1.83575,4.5634999999999994,3.9885,3.3739999532699585,6.710499882698059


==> results_aistats_camera_appendix/n50/auroc.csv <==
,VBG,DAG-GFN,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.5040000202097737,0.7780652507215007,0.7014764963945198,0.99808571783318,0.9974857141105348,0.7677954937766875,0.9965324564682916,0.944045644041375,0.6710400643442417,0.5205248175403531
0.25,0.49565702922404886,0.6921337828770524,0.6543967334341514,0.9958707900958812,0.9963510657957645,0.6933287489971766,0.9951621918622309,0.9259069757997115,0.6435639997117673,0.5045563097033685
0.75,0.5130073885455758,0.8136748400501539,0.7360857572918919,0.9988865864294436,0.9989690462352556,0.7744376278118609,0.9976890018936752,0.9584212630900603,0.7007672764227642,0.5698964763528931


==> results_aistats_camera_appendix/n50/e-shd.csv <==
,VBG,DAG-GFN,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,51.013999999999996,239.671,734.7535,61.967098236083984,66.31126403808594,45.306,163.68349999999998,32.187,192.88999938964844,469.1669921875
0.25,42.76925,231.1595,620.1985,48.1128568649292,51.52704906463623,30.306,158.58625,27.75475,184.7989959716797,452.10198974609375
0.75,54.03325,243.32600000000002,872.4905,71.06871223449707,73.77868461608887,47.991,168.452,36.65125,208.2030029296875,475.7659912109375


==> results_aistats_camera_appendix/n50/mse_theta.csv <==
,VBG,DAG-GFN,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.036595121026039124,0.07093306308790713,0.02556170637327969,2.38247342950423,2.380507461255197,0.020030155002284177,0.0041713842656463385,0.015161383431404829,0.5175371170043945,0.036513637751340866
0.25,0.031003229785710573,0.06339586423512533,0.02249937277443454,2.2069611048277515,2.1541303343380975,0.015060559661600198,0.003466279769781977,0.012293780222535132,0.4719402492046356,0.03075181320309639
0.75,0.03782805893570185,0.07514378011932397,0.03620330254734202,2.454462026571675,2.469999427893459,0.021216353576470077,0.005674616899341345,0.01757684350013733,0.5583549737930298,0.037807438522577286


==> results_aistats_camera_appendix/n50/nll.csv <==
,VBG,DAG-GFN,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,12407.359674852069,40554.95319802283,8286.632554884318,1982.6699713296787,2022.6545885315757,2859.0439003838524,1602.6150733570332,2960.78617295145,4601.687944453779,7319.501341078112
0.25,8525.891105738501,34027.55847123763,6964.465086868338,1813.1782283700913,1838.3300304723184,2658.8809434875207,1576.6924237255057,2474.180191957179,4301.144140641654,5875.004060818272
0.75,17849.77584291838,52847.68184756401,9162.63569844827,2119.83356716038,2208.4618593377472,2963.051491068638,1641.797026545441,3772.083207936529,5262.268760727027,8682.933978343443


==> results_aistats_camera_appendix/sachs/auroc.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.5141402714932126,0.4819004524886878,0.5192307692307693,0.5231900452488689,0.526725113122172,0.5257352941176471,0.526725113122172,0.5014140271493214,0.5277149321266968,0.5339366515837104
0.25,0.5048076923076923,0.42993495475113125,0.4158653846153847,0.5124434389140271,0.5185944570135747,0.4759615384615384,0.5141402714932127,0.4968891402714932,0.4909502262443439,0.4736990950226245
0.75,0.5180995475113123,0.5600254524886878,0.6046380090497738,0.5316742081447965,0.534643665158371,0.5526018099547512,0.5383201357466063,0.5130090497737556,0.5885180995475114,0.591628959276018


==> results_aistats_camera_appendix/sachs/e-shd.csv <==
,VBG,DAG-GFN,JSP,DiBS,DiBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,19.917,41.9685,46.153,17.309600830078125,17.329877853393555,18.01,23.063000000000002,20.684,23.91200065612793,31.665000915527344
0.25,19.458,23.729,42.408500000000004,17.160655975341797,17.175519943237305,17.922,23.03825,20.6455,23.375999450683594,31.34199905395508
0.75,20.349,45.57775,47.5065,17.546682357788086,17.55069398880005,18.075,23.0935,20.7325,25.281999588012695,33.104000091552734


==> scale_free/n20/auroc.csv <==
,VBG,DAG-GFN,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.8577443609022557,0.581390977443609,0.748032581453634,0.95734335839599,,0.591766917293233,0.612155388471178,0.5054699248120301,0.7648496240601503,0.6586152882205514
0.25,0.8171177944862157,0.5040977443609023,0.6974937343358396,0.8268922305764412,,0.5670802005012531,0.5734335839598997,0.5004135338345865,0.7261027568922306,0.6079918546365914
0.75,0.8808521303258146,0.6371961152882206,0.8149498746867168,0.9712406015037596,,0.6052756892230579,0.6640100250626567,0.511234335839599,0.7990601503759399,0.7070520050125314


==> scale_free/n20/e-shd.csv <==
,VBG,DAG-GFN,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,35.195,118.18350000000001,65.083,119.22954559326172,,167.113,130.384,184.385,117.0479965209961,128.46799850463867
0.25,28.292,107.4115,57.725,114.47618865966795,,162.679,125.554,183.35225,111.15599822998048,122.90000152587892
0.75,45.984,126.54,79.843,124.3505401611328,,170.493,135.586,185.00525,120.43399810791016,133.33150482177734


==> scale_free/n20/mse_theta.csv <==
,VBG,DAG-GFN,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.9770734310150146,0.7481258302936208,1.1705182123643283,3.581272373677044,,0.448052796537336,0.4977725148200989,0.5003355443477631,1.068872570991516,0.48333919048309326
0.25,0.5398086905479431,0.7033412496183457,0.730378142368195,2.849815908090187,,0.4201409943022039,0.45986616611480713,0.47414877265691757,0.9104936718940736,0.4685007482767105
0.75,1.4633314609527588,0.7833305034600744,1.313794014568061,4.432497075559889,,0.4763632333262535,0.8140193223953247,0.5329326242208481,1.1748976707458496,0.5211733877658844


==> scale_free/n20/nll.csv <==
,VBG,DAG-GFN,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,15725.254194940611,10194752.83749836,124280.42031992032,4840.981742808332,,5201.765172377659,3173.836876251391,98625.53356905651,65161.97108277007,1198153.5002991073
0.25,3351.4809870704635,4510818.463248355,86699.72444405296,3685.628709498953,,4770.032601146614,2249.154495691989,74232.53655129512,25966.81982767875,279703.793588064
0.75,54912.28950018341,19323288.493367705,201928.18091614768,10227.969907016091,,6302.188718084682,4793.167592977552,226400.5370853605,168631.48949109385,10048986.740092684


==> scale_free/n5/auroc.csv <==
,VBG,DAG-GFN,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.9033333333333332,0.6000000000000001,0.9533333333333334,0.5,,0.8533333333333334,0.685,0.6183333333333333,0.87,0.6266666666666667
0.25,0.84,0.5266666666666666,0.9266666666666666,0.5,,0.7833333333333334,0.5991666666666666,0.5883333333333334,0.7033333333333334,0.4766666666666667
0.75,0.9366666666666668,0.7866666666666666,0.98,0.5,,0.9033333333333332,0.77,0.6416666666666667,0.9233333333333332,0.6825000000000001


==> scale_free/n5/e-shd.csv <==
,VBG,DAG-GFN,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,5.686,6.041,2.937,10.0,,4.067,6.6434999999999995,8.1815,4.4029998779296875,6.861500024795532
0.25,5.14,5.379,2.468,10.0,,3.116,5.79675,7.88,2.805000066757202,5.731500029563904
0.75,6.763,6.713,3.413,10.0,,4.8,7.33925,8.42925,5.88100004196167,7.5902498960494995


==> scale_free/n5/edge_mse.csv <==
""
0.5
0.25
0.75


==> scale_free/n5/markov_mse.csv <==
""
0.5
0.25
0.75


==> scale_free/n5/mse_theta.csv <==
,VBG,DAG-GFN,JSP,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,0.07377053797245026,0.5134601250927152,0.01637923024183972,,0.06774651626372004,0.16906441748142242,0.21034031361341476,2.2299790382385254,0.3836012929677963
0.25,0.05256162583827973,0.37189567226470466,0.009942994816061928,,0.031968650827686865,0.10276043042540552,0.13235314190387726,1.7429347038269043,0.301048681139946
0.75,0.10189211368560792,0.650377807706396,0.039738505212721334,,0.151780166883471,0.22082984447479248,0.30592404305934906,2.911571741104126,0.4609401449561119


==> scale_free/n5/nll.csv <==
,VBG,DAG-GFN,JSP,DiBS,DIBS +,BCD Nets,BS GES,BS PC,Gibbs,MH
0.5,163.9866138812489,1494.5498913504548,138.31416477106595,541.8655386639366,,151.03777113569558,150.311676878223,180.45838683845292,150.11787193599082,788.7681974207705
0.25,154.44861560487925,723.0661721507082,131.96282207116263,441.8964295035889,,139.34954817122724,139.09733036595114,151.08950966759969,140.1664328650129,432.4337442807139
0.75,175.0164805661272,1912.0111304350353,153.925466323448,824.5152812105645,,181.98197898587136,153.2091751510265,205.79333549709588,185.0208514974256,1080.5501791956126


==> scale_free/n5/path_mse.csv <==
""
0.5
0.25
0.75


==> second_results/n20/auroc.csv <==
,VBG,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.848722275795564,0.968549989769204,0.9676607288214432,0.9104292879942676,0.8980641407203908,0.7327777519435514,0.6606535186654569,0.5820675762379227
0.25,0.7897408069458631,0.9458872824220848,0.9481700272779524,0.8587270973963355,0.8351703284090624,0.698734672914866,0.6342485209895924,0.5381635989750619
0.75,0.8844438939806789,0.9718959344376328,0.9718034937251678,0.9352877233507711,0.9570071941395532,0.7801217876863232,0.6901114949373361,0.6136931281350346


==> second_results/n20/mse_theta.csv <==
,VBG,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0887702703475952,2.249867078292197,2.234216098012502,0.0535758923689534,0.09165448322892181,0.11781033501029015,0.6253827810287476,0.15952271223068235
0.25,0.0406550541520118,2.0338086074717587,2.058745439120192,0.0369101077197152,0.0638908380642533,0.11041909828782077,0.5905736833810806,0.14928471669554708
0.75,0.1258306503295898,2.5259545135517514,2.5251677598291042,0.0746190966652697,0.122601643204689,0.1360258348286152,0.6759291887283325,0.18183442950248713


==> second_results/n20/nll.csv <==
,VBG,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1030.1591848095295,1042.9563194764407,1056.188959023485,1004.2990034403334,724.3753652347532,3696.770425513835,2384.6245198856823,6065.183914069807
0.25,807.8079905312406,973.6532869134896,978.0323446060039,800.6772912322527,629.7697225928944,3039.656181452564,1834.1142456896596,4414.865421501658
0.75,1407.8634113355502,1226.7492626817398,1340.410737544056,1070.775059651004,958.339062339754,5754.652706282521,3414.3896498178815,9407.75836332294


==> second_results/n20/shd.csv <==
,VBG,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,36.774,41.65792465209961,41.59600830078125,20.117,52.870000000000005,33.524,73.35599899291992,105.5989990234375
0.25,23.335,38.936699867248535,39.00469970703125,13.515,45.53875,31.7535,63.54949951171875,102.44124984741212
0.75,53.319,47.20046806335449,47.69418716430664,28.041,60.444,36.37775,81.97700309753418,108.50125122070311


==> second_results/n5/auroc.csv <==
,VBG,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1.0,0.9649122807017544,0.9649122807017544,1.0,0.9790476190476189,0.8750000000000001,0.9407894736842106,0.6425438596491229
0.25,0.8602941176470588,0.9100140056022408,0.9100140056022408,0.9385795985060691,0.8543233082706767,0.8056308049535604,0.8161549707602339,0.5230263157894737
0.75,1.0,0.9838659147869675,0.9838659147869675,1.0,1.0,0.98,1.0,0.7449999999999999


==> second_results/n5/edge_mse.csv <==
,VBG,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0110605943498997,0.096629281677827,0.09681289846294591,0.010469763988754651,0.0611058238525031,0.13141715130508813,0.061115903006686206,0.2526879053750482
0.25,0.0050371115107502,0.07656360688289288,0.07702414795961185,0.005043943534255375,0.036668353841108725,0.0647861903523982,0.0066716517060919495,0.19487976714657126
0.75,0.0846569311886056,0.1341340568166435,0.133181739196311,0.0622890338988662,0.14703592360198262,0.20734371104276655,0.15718624396218225,0.3605451213927703


==> second_results/n5/markov_mse.csv <==
,VBG,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0292033505164933,0.19602937184365454,0.1939152084098757,0.03803453776295395,0.0128605828197633,0.1735021493310226,0.05244627230276975,0.18895644797549954
0.25,0.0141063469994667,0.1460203194115731,0.14621127652244742,0.020009561375194725,0.005519255749836325,0.06758721485623563,0.019592095979286725,0.1116756611352528
0.75,0.1231095357288824,0.2941005426609471,0.29391075744386397,0.09462378332698473,0.02270279533986525,0.31522488178274466,0.0983298434277944,0.2193564387950027


==> second_results/n5/mse_theta.csv <==
,VBG,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0058907871134579,0.8556220796359213,0.8599777985712711,0.00364088878675575,0.059099813923239645,0.1187331415712833,3.2041289806365967,0.33549706637859344
0.25,0.0026655583642423,0.7514389447582078,0.744487578371018,0.0024471023915504254,0.03335097245872018,0.03873005136847488,2.3555328845977783,0.23775262013077736
0.75,0.1109323799610138,0.9977717206925638,0.9964911681379182,0.049605714589365225,0.15555311739444733,0.2563793510198593,3.8798767924308777,0.4647316560149193


==> second_results/n5/nll.csv <==
,VBG,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,140.95084430754355,146.6063792428662,146.6979545374111,143.273197108034,139.61837330886522,154.24724541861636,144.63609359389383,597.1486239516043
0.25,133.30941476943494,136.56051227552638,136.56051227552638,134.45244347029106,132.59229450871732,138.5179173768933,134.85505049230437,385.557799144021
0.75,153.9098598779919,155.25694242695494,154.34285274060136,149.04960675752682,144.92785525545176,210.7508556687385,197.62245374579896,972.2321787871327


==> second_results/n5/path_mse.csv <==
,VBG,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,0.0120623652865713,0.0900903145833647,0.0906327145445974,0.020359905314445703,0.07284249524852895,0.16345719315477442,0.019220790518881647,0.2888859691067575
0.25,0.0080172856952815,0.07014205354337852,0.0703264514911649,0.010298705713145076,0.0446558401003762,0.08499190642642698,0.011271864791181575,0.2133637761595992
0.75,0.0618929486224097,0.14822011890431952,0.14816737494279425,0.06119587846225925,0.17303990164772112,0.2410574333094773,0.12585069425097167,0.4163087650854189


==> second_results/n5/shd.csv <==
,VBG,DiBS,DiBS +,bcd nets,BS GES,BS PC,Gibbs,MH
0.5,1.009,3.584135890007019,3.573102831840515,0.1375,2.2165,2.8955,1.1559999883174896,6.043999910354614
0.25,0.058,2.8229227662086487,2.8236727714538574,0.00525,1.71925,1.291,0.5712499916553497,4.764750003814697
0.75,1.888,4.415592312812805,4.425966262817384,1.83575,4.5634999999999994,3.9885,3.3739999532699585,6.710499882698059

